Resurgent Wilson loops in refined topological string

We study the resurgent structures of Wilson loops in refined topological string theory. We argue that the Borel singularities should be integral periods, and that the associated Stokes constants are refined Donaldson-Thomas invariants, just like the free energies, except that the Borel singularities cannot be local flat coordinates. We also solve the non-perturbative series in closed form from the holomorphic anomaly equations for the refined Wilson loops. We illustrate these results with the examples of local P^2 and local P^1 x P^1.

==> list-of-changes.txt <==
- Page 1, line 3 in the first paragraph, after "asymptotic series": "such as free energies and Wilson loop vevs" added.

- Page 1, line 1 above (1.2): "a trans-series of" removed.

- Page 1, line 1 & 2 below (1.2): "trans-series" changed to "non-perturbative corrections".

- Page 2, line 4 above (1.3): "generalised" changed to "generalized".

- Page 3, line 3 in paragraph 2: "curvse" corrected to "curves".

- Page 12, (3.11), (3.12): "F_m" changed to "F[m]".

- Page 15, the paragraph above (4.13) starting from the second sentence: argument rewritten.

- Page 18, line 2 above (4.37): "codition" corrected to "condition".

- Page 18, below (4.37): explanation "where $\tau_\ell$ are constants that parametrize the boundary
condition." added.

- Page 20, line 2 below (4.51c): "veves" corrected to "vevs".

- Page 25, caption of Figure 4.7: the second "for local $\IP^2$" removed.

- Page 26, line 2 above (4.67): labelling of Fig. 4.23 corrected to Figs. 4.8, 4.9.

- Page 27, line 2 above (4.69) after Figs. 4.12, 4.13: "(in the unrefined limit)" added.

- Page 28, line 1 below (4.70): "radious" corrected to "radius".

- Page 29, second last line: both "Figs." changed to "Fig.".

- Page 30, line 2 above (4.74): "Figs." changed to "Fig.".

- Page 4, last line of section 1: "Sections 4.3 and 4.4" changed to "Section 5". 

- Subsections 4.3, 4.4 promoted to an independent section 5.

- Figs. 4.1 -- 4.5 (now 5.1 -- 5.5) & 4.14 -- 4.18 (now 5.14 -- 5.18): figures replaced and captions rewritten to account for all branch points.

==> metadata.txt <==
Title: Resurgent Wilson loops in refined topological string

Author: Jie Gu, Gengbei Guo

Abstract: We study the resurgent structures of Wilson loops in refined topological string theory. We argue that the Borel singularities should be integral periods, and that the associated Stokes constants are refined Donaldson-Thomas invariants, just like the free energies, except that the Borel singularities cannot be local flat coordinates. We also solve the non-perturbative series in closed form from the holomorphic anomaly equations for the refined Wilson loops. We illustrate these results with the examples of local P2 and local P1 × P1.
